A measurement of circumgalactic gas around nearby galaxies using fast radio bursts

The distribution of gas in the circumgalactic medium (CGM) of galaxies of all types is poorly constrained. Foreground CGMs contribute an extra amount to the dispersion measure (DM) of fast radio bursts (FRB). We measure this DM excess for the CGMs of $10^{11}-10^{13}\ M_\odot$ halos using the CHIME/FRB first data release, a halo mass range that is challenging to probe in any other way. Because of the uncertainty in the FRBs' angular coordinates, only for nearby galaxies is the localization sufficient to confidently associate them with intersecting any foreground halo. Thus we stack on galaxies within 80 Mpc, optimizing the stacking scheme to approximately minimize the stack's variance and marginalize over uncertainties in FRB locations. The sample has 20-30 FRBs intersecting halos with masses of $10^{11}-10^{12}\ M_\odot$ and also of $10^{12}-10^{13}\ M_\odot$, and these intersections allow a marginal $1-2\,\sigma$ detection of the DM excess in both mass bins. The $10^{11}-10^{12}\ M_\odot$ halos bin also shows a DM excess at 1-2 virial radii. By comparing data with different models for the CGM gas profile, we find that all models are favored by the data up to 2-$\sigma$ level compared to the null hypothesis of no DM excess. With 2000-3000 more bursts from a future CHIME data release, we project a 4-$\sigma$ detection of the CGM. Distinguishing between viable CGM models by stacking FRBs with CHIME-like localization would require tens of thousands of bursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
